Multi-FRuGaL: Multimodal Flexible Redundancy-aware Decomposed Gated Learning for Cancer Diagnosis and Prognosis

Modern medicine relies on heterogeneous data sources spanning radiology, pathology, text reports, and structured clinical information. However, real-world patient data are frequently incomplete, with missing or sparsely acquired modalities, limiting the effectiveness of standard multimodal fusion approaches. To this end, we propose the Multimodal Flexible Redundancy-aware decomposed GAted Learning (Multi-FRuGaL) framework, a decomposition-aware, adaptive gated intermediate-fusion framework that performs modality-level representation learning under missing data. Multi-FRuGaL integrates per-modality encoders with a signal decomposition layer, an input-conditioned gating network, and an information-aware fusion objective to separate redundant from modality-specific complementary signals, selectively upweighting informative modalities and suppressing redundant or noisy inputs, and remaining well-defined even when multiple modalities are absent. We evaluate Multi-FRuGaL on two multimodal head and neck cancer cohorts: the HANCOCK challenge dataset (N = 763) comprising five modalities and two prognostic endpoints (5-year survival and 2-year recurrence), and the HECKTOR challenge dataset (N = 588) comprising three modalities for human papillomavirus (HPV) status classification. Multi-FRuGaL consistently achieves higher mean performance than the evaluated baselines across multiple tasks, improving AUC from 0.601 to 0.8496 for survival, from 0.672 to 0.8102 for recurrence, and achieving 0.975 AUC for HPV prediction on HECKTOR. For survival analysis, it further achieves a concordance index of 0.6814 for overall survival, 0.7421 for recurrence-free survival, and 0.7143 for progression-free survival on HANCOCK, and 0.7203 for recurrence-free survival on HECKTOR. Qualitative analyses further show that Multi-FRuGaL learns discriminative and robust multimodal representations, even under severe missing-modality conditions.

==> bib_duplicate_cleanup_report.txt <==
Removed duplicate BibTeX entries from references.bib. Kept the first occurrence of each key.

Total entries before: 175
Unique keys kept: 122
Duplicate entries removed: 53

bachmann20244m: removed duplicate occurrence(s) at original line(s) [542]
baltruvsaitis2019multimodal: removed duplicate occurrence(s) at original line(s) [372, 639, 950]
belghazi2018mine: removed duplicate occurrence(s) at original line(s) [684]
boyko2025imputmae: removed duplicate occurrence(s) at original line(s) [1514]
budach2019novel: removed duplicate occurrence(s) at original line(s) [443]
castiglioni2021artificial: removed duplicate occurrence(s) at original line(s) [993]
chen2020pathomic: removed duplicate occurrence(s) at original line(s) [241, 453, 908, 1167]
cui2022multi: removed duplicate occurrence(s) at original line(s) [1205]
dorrich2025multimodal: removed duplicate occurrence(s) at original line(s) [1267, 1334]
du2025stil: removed duplicate occurrence(s) at original line(s) [612]
girdhar2023imagebind: removed duplicate occurrence(s) at original line(s) [519]
han2024onellm: removed duplicate occurrence(s) at original line(s) [526]
huang2020fusion: removed duplicate occurrence(s) at original line(s) [261, 390, 487, 556, 709, 983]
jang2017categorical: removed duplicate occurrence(s) at original line(s) [1301]
kachole2024bimodal: removed duplicate occurrence(s) at original line(s) [1612]
li2023adaptivefusion: removed duplicate occurrence(s) at original line(s) [336, 506, 566, 657, 1014]
maddison2017concrete: removed duplicate occurrence(s) at original line(s) [1308]
pooja2022redundancy: removed duplicate occurrence(s) at original line(s) [692]
rajpurkar2022ai: removed duplicate occurrence(s) at original line(s) [898, 1004]
soenksen2022integrated: removed duplicate occurrence(s) at original line(s) [477, 919]
suter2023missing: removed duplicate occurrence(s) at original line(s) [345, 497, 666, 929]
tsai2019multimodal: removed duplicate occurrence(s) at original line(s) [382, 621, 649, 961, 1358]
wang2024selfsupervised: removed duplicate occurrence(s) at original line(s) [400, 575, 675, 1040]
zhang2021missing: removed duplicate occurrence(s) at original line(s) [596, 939]
zhang2023meta: removed duplicate occurrence(s) at original line(s) [533]


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



